A new approach to the solar oxygen abundance problem

In this work we present new data that sets strong constraints on the solar oxygen abundance. Our approach, based on the analysis of spectro-polarimetric observations, is almost model-independent and therefore extremely robust. The asymmetry of the Stokes V profile of the 6300 A [OI] and NiI blend is used as an indicator of the relative abundances of these two elements. The peculiar shape of the profile requires a value of EO = 730+/-100 ppm (parts per million), or logEO = 8.86+/-0.07 in the logarithmic scale commonly used in Astrophysics. The uncertainty range includes the model dependence as well as uncertainties in the oscillator strengths of the lines. We emphasize that the very low degree of model dependence in our analysis makes it very reliable compared to traditional determinations.

==> response2.txt <==

Dear Dr. Sneden,

   Again, we would like you to thank the referees for their valuable comments.
We've carefully addressed, one by one, all the suggestions and implemented the
appropriate corrections.

We would like to know if a separate submission of the research note -attached 
with the last revised version of the paper- is necessary.

Thanks a lot. 

Sincerely,

Rebecca Centeno and Hector Socas-Navarro

REVIEW 1

>No 2, concerning the Asplund et al synthetic spectrum calculation I 
>find to be beside the point; it is as if implies that the calculation 
>is not done correctly, "a posteriori". This IS the correct way of computing 
>synthetic spectra (in LTE) from a 3-D model.  If the authors have a different 
>opinion they should argue so (in a different paper).

We didn't intend to argue this point. We just wanted to make clear the details
of the method, as opposed to the approach in Socas-Navarro & Norton, where 
they study the pixel-to-pixel variation of the derived O abundance. We are happy
to remove the whole footnote.

>No 4, about how to obtain the uncertainty in a product.  Just drop the footnote; 
>the formula is trivially correct, at least for small enough uncertainties (and 
>lest one start to discuss uncertainties of uncertainties), as can be seen by 
>considering errors in the log, where products become sums.

OK. We'll drop this footnote too. It IS kind of obvious! :)

>Otherwise, congratulations with the paper, which delivers a very significant 
>and robust result in this controversial matter!

Thanks a lot!!

============================================

REVIEW 2

>I have again been asked to comment on the paper by Centeno
>& Socas-Navarro, this time on a revised version of the manuscript, 
>now with a new title and a transposition of the authors.

>The new revision fully accounts for the major criticsm I raised
>concerning the original version, namely the chemistry of oxygen
>in the sunspot umbra, which leads to a reduction in the atomic
>O concentration by a factor of about 2 owing to oxide formation,
>mainly CO.  I thank the authors for fully considering this
>point, even though it raises a conflict between their derived
>abundance and the low-O proposed in several previous studies.

>I have a few additional comments at this time, mainly of an
>editorial nature, but a couple of substantive ones.  I'll mention
>the substantive ones first.

>The oscillator strength for [O I] quoted in Table 1, log(gf)= 
>-9.776, apparently comes from the NIST compilation, with the
>heritage of Baluja & Zeippen (1989), and agreeing with the
>(Frose-)Fischer & Saha (1983) result when corrected according
>to Galavis et al. (1997).  However, that log(gf) value has
>been superseded by the more recent efforts of Storey & Zeippen
>(2000), as utilized by Allende-Prieto et al. (2001) and later
>by Asplund et al. (2004) and others subsequently [log(gf)= 
>-9.717].  Using the more recent, larger gf-value would reduce 
>the inferred O abundance from 730 ppm down to around 640 ppm
>(perhaps coincidentally almost exactly the value I obtained
>from a direct analysis of the [O I] + Ni I blend, in a paper
>which still is being referred for Part I of ApJ), if the
>gf-value plays linearly into the polarization problem. 

Consistency was the reason for using the value quoted by NIST.
However, the spread in Fig. 3 was obtained after adding random 
perturbations to the oscillator strengths - within their 
uncertainty ranges - and this covers the value determined by
Storey & Zeippen. So, in a way, it's still taken into account
in the error budget.


>Speaking of gf-values, the VALD compilation lists values for
>both of the iron lines, 6301.5 and 6302.5: -0.718 and -1.203,
>respectively.  The latter is similar to what the authors
>obtained empirically, -1.235.  Simply adopting the VALD values
>would eliminate some text, which might be important in meeting
>the 4pp limit of an ApJ Letter.


It seems that the present version of the manuscript meets the 
page limit requirement. If in the end we do need shorten the 
paper, we will take this comment fully into account. Thanks.


>Here are some less critical comments:

>abs:  epsilon_O is given as 710+/-100 ppm here, yet later in 
>text is given as 730+/-100; the logarithmic value is correct,
>for latter value, however.  Also, I don't particularly like 
>the "l epsilon_O" notion for the logarithmic abundance: all 
>previous authors (well, at least Allende-Prieto et al. & 
>Asplund et al.) have used "log epsilon_O" .

We've changed the notation to the suggested one and we corrected
the abundance values for consistency (730ppm is the correct value).

>pg. 2.  Element names do not need to be capitalized.

Done.

>pg. 2.  "most frequently produced" => "almost exclusively 
>        produced"   since SNe nucleosynthesis yields are 
>        small compared with ordinary burning modes in evolved 
>        stars.

Done.

>pg. 2.  "per million particles" => "per million relative to
>        hydrogen"       

Done.
       
>pg. 2.  "revised solar composition fits better within..."
>        => "revised solar composition is said to fit
>         better within..."   otherwise you would have to 
>         devote significant discussion to this point
>         because it is not at all clear that low-O does
>         fit better..
     
OK.
    
>pg. 2.   "between the sound speed predicted by solar  
>         interior models..." => "between various predictions
>         of solar interior models and properties inferred
>         from helioseismology (see, e.g., Basu & Antia
>         2007)."  the B & A extensive review is worth
>         citing here.

OK. I think the reference year should be 2008.

>pg. 2.   "It is inferred..." => "It is deduced..."         

OK.

>pg. 2.   "(temperature, density, etc need ...), what makes" => 
>         "(temperature, density, and so forth, are prescribed),
>         which makes" => 

OK

>pg. 2.   "same set of observations" & "atlas of the intensity
>         spectrum without spatial resolution"  both are
>         not entirely correct.  Allende-Prieto et al.
>         used a flux (irradiance) spectrum of the Sun,
>         whereas Asplund et al. simulated both flux and
>         disk center specific intensity.  The latter is
>         not entirely without spatial resolution, since
>         the central portion of the disk is imaged;
>         although in most cases long temporal averages
>         wash out any effect of the convective pattern;
>         however, it is not the same thing as disk-average
>         flux spectrum.

OK. Changed it to:  "similar sets of observations
(an irradiance spectrum and an average disk center spectrum)"       

>pg. 2.   "hydrodynamical simulation2 (Asplund...)" =>
>         "hydrodynamical simulation of photospheric
>         convection (Asplund...)2."              

OK.

>footnote 1.  Not necessary to spell out asymmetry of
>         logarithmic error bars; effect is very minor
>         in this case, and space is at a premium for
>         ApJL.
    
We removed this.
     
>pg. 3.   "about the Asplund ..." => "concerning the
>         Asplund..."
         
Done.

>pg. 3.   "O I infrared triplet." => "O I infrared triplet at 
>         7770 A." 

Done.

>pg. 3.   "and it is blended.." =>  "and is blended.." 

Done. 

>pg. 3.   "turned out to be a good thing" => "turned out
>         to be beneficial"
  
Done.
       
>pg. 4.   "The best datasets..." =>  "We selected the best 
>         datasets of [GIVE DATE]: two consecutive scans 20 
>         minutes apart early in the morning, which we
>         averaged; and a third scan taken later in the day.
>         We refer to these..."  (if it really was early
>         in the morning, then later)
     
Yes, it was. We've changed it accordingly.
    
>pg. 4.   "are synthetic profiles" => "are synthetic line 
>         shapes"    (`profile' is used a lot) 
  
thanks!
       
>pg. 4.   "Tests were conducted with..." =>  "Tests were 
>         conducted with another standard code (SIR...),
>         using several of the models, to ensure that the
>         same results were obtained."

Done. 
        
>pg. 4.   "are combined together." =>  "are combined." 

OK.

>pg. 4.   "in detail as the ratio..." => "in detail
>         for a range of the ratio epsilon_O/epsilon_Ni
>         from low to high values." 
   
OK.
      
>pg. 4.   "extremely interesting for our purposes." =>
>         "valuable from a diagnostic point of view." 

OK.
         
>pg. 4.   the "Fischer & Saha" reference should be 
>         Frose-Fischer & Saha, but in any case is
>         out of date.  Same for Bard et al.

Thanks.
         
>pg. 5.   "Two O I lines..." =>  "The magnetic dipole 
>         and electric quadrupole components of the
>         [O I] feature are listed separately in the 
>         table, although the E2 contribution is 
>         insignificant.  The two Ni I components
>         correspond to the two major isotopes (58Ni...):
>         the relative abundances have been folded into
>         the cited gf-values."  (Note "strenghts"
>         misspelled in original)
>         

thanks.

>pg. 5.   "computing the line profile." => "computing 
>         the polarized line profile."

done.
         
>pg. 5.   "can test" => "could test"  

Done.
         
>pg. 5.   "of the abundance ratio between O and Ni (..)" =>  
>         "of the O/Ni abundance ratio(..)"

Done.

>pg. 6.   "marks the value of m_6300 of" => "marks the 
>         m_6300 of"

Done.

>pg. 6.   "... noise), which...compatible..." => 
>         "... noise), compatible..."

Done.
         
>pg. 6.    "is currently" => "currently is"

OK.

>pg. 6.    ", which also is in good agreement" => 
>          ", in good agreement" => 

OK.

>pg. 6.    "Assuming that the errors...^4..."  eliminate
>          this statement and footnote 4, because this
>          is a well known relation: probably on page 1
>          of Bevington's book on statistics!

You're right! Done.

>pg. 6.    "Therefore, the abundance..." => "The abundance..."          

OK.

>pg. 6.    "..blend and therefore has" => "..blend and has"         

OK.

>pg. 6.    "..35 molecules of C, O, and Ni were included.."          
>          don't you really mean "..35 diatomic molecules 
>          which potentially can affect the atomic O and Ni 
>          partial pressures were included."  or something 
>          like that.

Yes, we do mean that. Thanks.

>pg. 6.    ".. of chemical equilibrium (no ...)." =>
>          ".. of chemical equilibrium in LTE (no ...)."
>          follow with:  "The LTE/CE approximation is valid
>          owing to the high densities of the umbral deep 
>          photosphere." 
          
OK.

>pg. 7.    "determinations are..." => "determinations inherently
>          are..."  

OK.
          
>pg. 7.    ": a)we.." => ": (a) we"                  
>          "; and b)the.." => "; and (b) the.."

OK.
          
>pg. 7.     period at end of final sentence.

Cannot find it!!

>pg. 7.     in acknowledgments, "Finantial" => "Financial"

OK.

>Table 1.   in 1st row: 200-630: in 2nd row: 200-600. should
>           be same range for both.

OK. Changed it to 200-630. It was a typo.
           
>Fig. 1.    "spectrum observed in a" =>  "spectrum of a"           

OK.
           
>Fig. 1.    "solid: Observation." =>  "solid: observed."           

OK.
                       
>Fig. 1.    "noramlized" (misspelled)

Thanks!

>Fig. 2.    "(panel a), we have a negative slope." =>
>           "(panel a), the slope is negative." =>

Done. 
           
>Fig. 2.    "For higer" => "For higher"

OK.

>Fig. 2.    "and the profile shape looks like a normal 
>           antisymmetric Stokes V profile of an.." => 
>           "and the profile takes on the normal 
>           antisymmetric Stokes V shape of an.." 

OK.
           
>Fig. 3.    "range [20, 40] ppm." => "range 20-40 ppm."  

OK.

>Fig. 3.    the blue colors of Maps 1+2 versus Map 3 are
>           nearly indistinguishable.  One of the blues
>           could, say, be lightened up considerably to 
>           improve the clarity of the comparison. 

We think that the colors are OK, but if the during the editing process
it turns out that they're not, we'll change them.
           
>I apologize to the authors for all the nit-picking detail:
>it should not be my job as "commentor" to edit the paper 
>as I have; but in case the referee does not point out these
>details, at least here is a start on some changes that I 
>believe will materially improve the presentation of the
>paper.

We would like to thank Tom for the thorough editorial notes on the 
paper. We really appreciate the work and time that both referees have
put into it.

Hector Socas-Navarro
Rebecca Centeno

